Searching for Thermal Inversion Agents in the Transmission Spectrum of MASCARA-2b/KELT-20b: Detection of Neutral Iron and Ionised Calcium H$\&$K Lines

We analyse the transmission spectra of KELT-20b/MASCARA-2b to search for possible thermal inversion agents. The data consist of three transits obtained using HARPSN and one using CARMENES. We removed stellar and telluric lines before cross-correlating the residuals with spectroscopic templates produced using a 1D plane-parallel model assuming an isothermal atmosphere and chemical equilibrium at solar metallicity. Using a likelihood-mapping method, we detect Fe\,{\sc i} at $>$ 13-$\sigma$, Ca\,{\sc ii} H$\&$K at $>$ 6-$\sigma$ and confirm the previous detections of Fe\,{\sc ii}, Ca\,{\sc ii} IRT and Na\,{\sc i} D. The detected signal of Fe\,{\sc i} is shifted by -3.4$\pm$0.4 km s$^{-1}$ from the planetary rest frame, which indicates a strong day-night wind. Our likelihood-mapping technique also reveals that the absorption features of the detected species extend to different altitudes in the planet's atmosphere. Assuming that the line lists are accurate, we do not detect other potential thermal inversion agents (NaH, MgH, AlO, SH, CaO, VO, FeH and TiO) suggesting that non-chemical equilibrium mechanisms (e.g. a cold-trap) might have removed Ti- and V-bearing species from the upper atmosphere. Our results, therefore, shows that KELT-20b/MASCARA-2b cannot possess an inversion layer caused by a TiO/VO-related mechanism. The presence of an inversion layer would therefore likely be caused by metal atoms such as Fe\,{\sc i} and Fe\,{\sc ii}. Finally, we report a double-peak structure in the Fe\,{\sc i} signal in all of our data-sets that could be a signature of atmospheric dynamics. However, further investigation is needed to robustly determine the origin of the signal.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
